Linear Inverse Problems with Norm and Sparsity Constraints

We describe two nonconventional algorithms for linear regression, called GAME and CLASH. The salient characteristics of these approaches is that they exploit the convex $\ell_1$-ball and non-convex $\ell_0$-sparsity constraints jointly in sparse recovery. To establish the theoretical approximation guarantees of GAME and CLASH, we cover an interesting range of topics from game theory, convex and combinatorial optimization. We illustrate that these approaches lead to improved theoretical guarantees and empirical performance beyond convex and non-convex solvers alone.

==> ppt/generic_image.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{ppt/generic_image.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6174,4820)(1561,-6135)
\put(1801,-1861){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\ell_1\text{ geometry solution}$}%
}}}}
\put(5356,-1546){\makebox(0,0)[lb]{\smash{{\SetFigFont{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\alpha_2$}%
}}}}
\put(7336,-3616){\makebox(0,0)[lb]{\smash{{\SetFigFont{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\alpha_1$}%
}}}}
\put(5986,-5236){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\text{solution}$}%
}}}}
\put(5986,-2491){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\lbrace \boldsymbol{\alpha}: \mathbf{f} = \mathbf{\Phi} \boldsymbol{\alpha} \rbrace$}%
}}}}
\put(6571,-1816){\makebox(0,0)[lb]{\smash{{\SetFigFont{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\boldsymbol{\alpha} \in \mathbb{R}^2$}%
}}}}
\put(1621,-3346){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\lbrace \boldsymbol{\alpha}: \|\boldsymbol{\alpha}\|_1 \leq 1 \rbrace$}%
}}}}
\put(1576,-5236){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\lbrace \boldsymbol{\alpha}: \|\boldsymbol{\alpha}\|_0 \leq 1 \rbrace $}%
}}}}
\end{picture}%


==> ppt/l1_1.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{ppt/l1_1.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5279,4910)(2371,-6270)
\put(5356,-1591){\makebox(0,0)[lb]{\smash{{\SetFigFont{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\alpha_2$}%
}}}}
\put(6571,-1861){\makebox(0,0)[lb]{\smash{{\SetFigFont{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\boldsymbol{\alpha} \in \mathbb{R}^2$}%
}}}}
\put(2386,-2086){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\lbrace \boldsymbol{\alpha}: \|\boldsymbol{\alpha}\|_1 \leq 1,$}%
}}}}
\put(2566,-2491){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\|\boldsymbol{\alpha}\|_0 \leq 1\rbrace$}%
}}}}
\put(6121,-2491){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\lbrace \boldsymbol{\alpha}: \mathbf{f} = \mathbf{\Phi} \boldsymbol{\alpha} \rbrace$}%
}}}}
\put(7381,-3616){\makebox(0,0)[lb]{\smash{{\SetFigFont{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\alpha_1$}%
}}}}
\put(5491,-5866){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\lbrace \boldsymbol{\alpha}:\|\boldsymbol{\alpha}\|_1 \leq 1 \rbrace$}%
}}}}
\end{picture}%

